Reducing Waiting Times at Charging Stations with Adaptive Electric Vehicle Route Planning

Electric vehicles are becoming more popular all over the world. With increasing battery capacities and a growing fast-charging infrastructure, they are becoming suitable for long distance travel. However, queues at charging stations could lead to long waiting times, making efficient route planning even more important. In general, optimal multi-objective route planning is extremely computationally expensive. We propose an adaptive charging and routing strategy, which considers driving, waiting, and charging time. For this, we developed a multi-criterion shortest-path search algorithm using contraction hierarchies. To further reduce the computational effort, we precompute shortest-path trees between the known locations of the charging stations. We propose a central charging station database (CSDB) that helps estimating waiting times at charging stations ahead of time. This enables our adaptive charging and routing strategy to reduce these waiting times. In an extensive set of simulation experiments, we demonstrate the advantages of our concept, which reduces average waiting times at charging stations by up to 97 %. Even if only a subset of the cars uses the CSDB approach, we can substantially reduce waiting times and thereby the total travel time of electric vehicles.

==> figures/cccv_vs_cpcv.dat <==
SOC CCCV CPCV Measurement Error_CCCV Error_CPCV
0.05 289 262 262 10.31 0.00
0.1 575 524 525 9.52 -0.19
0.15 860 786 787 9.28 -0.13
0.2 1143 1048 1061 7.73 -1.23
0.25 1424 1310 1323 7.63 -0.98
0.3 1703 1571 1595 6.77 -1.50
0.35 1981 1833 1857 6.68 -1.29
0.4 2257 2095 2119 6.51 -1.13
0.45 2531 2357 2381 6.30 -1.01
0.5 2803 2619 2642 6.09 -0.87
0.55 3074 2881 2904 5.85 -0.79
0.6 3343 3142 3166 5.59 -0.76
0.65 3610 3404 3428 5.31 -0.70
0.7 3876 3666 3690 5.04 -0.65
0.75 4140 3928 3951 4.78 -0.58
0.8 4403 4190 4233 4.02 -1.02
0.85 4704 4491 4525 3.96 -0.75
0.9 5128 4915 4937 3.87 -0.45
0.95 5854 5641 5543 5.61 1.77
1.0 7539 7325 7339 2.73 -0.19



==> figures/csdblevels.dat <==
SCENARIO	PEN_RATE	DRIVE_TOT	CHARGE_TOT	WAIT_TOT	TOTAL_TOT	DRIVE_TOT_SD	CHARGE_TOT_SD	WAIT_TOT_SD	DRIVE_L0	CHARGE_L0	WAIT_L0	TOTAL_L0	DRIVE_L0_SD	CHARGE_L0_SD	WAIT_L0_SD	DRIVE_L1	CHARGE_L1	WAIT_L1	TOTAL_L1	DRIVE_L1_SD	CHARGE_L1_SD	WAIT_L1_SD	DRIVE_L2	CHARGE_L2	WAIT_L2	TOTAL_L2	DRIVE_L2_SD	CHARGE_L2_SD	WAIT_L2_SD	DRIVE_L3	CHARGE_L3	WAIT_L3	TOTAL_L3	DRIVE_L3_SD	CHARGE_L3_SD	WAIT_L3_SD
5000x500k	0	6.15472222222222	1.21333333333333	6.05027777777778	13.4183333333333	nan	nan	nan	6.15472222222222	1.21333333333333	6.05027777777778	13.4183333333333	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1667x500k	10	6.154500377418698	1.2149491355231636	5.442146200212027	12.811595713153888	0.007676996711499214	0.0036761799798233435	0.34568173091938015	6.15452411780307	1.2131115107184143	5.7024212895089175	13.070056918030401	0.0087089311665313	0.00452064178995418	0.36996751186367344	6.154580449996108	1.2057949836522484	5.434405111611012	12.794780545259368	0.04398584599703731	0.022790163360178722	0.7303535933293956	6.14093764523612	1.2415752212758275	2.1304913944014077	9.513004260913355	0.03492822274892377	0.03380999233283544	0.3230548161101993	6.1677273434408315	1.247023504702212	1.7213319978430703	9.136082845986113	0.03572990614934608	0.028406305448867547	0.3120448818527988
1667x500k	20	6.160294326826952	1.2153651830048016	4.6699112647819	12.045570774613655	0.006818186224707311	0.00796475665148146	0.271365238511878	6.159515384349623	1.2115435008316495	5.307997959465286	12.67905684464656	0.00835530774104057	0.009653594797049128	0.3435139839943002	6.1763573035504225	1.2099619716764913	4.044995058578885	11.431314333805798	0.01802577192672195	0.02966607965015995	0.29160116965824867	6.136112738279257	1.2419712364429203	1.2466568938549534	8.624740868577131	0.016082532149563344	0.0170153622907965	0.1327110433959967	6.178276016544821	1.240219054044449	1.0559243233784485	8.474419393967718	0.023799248105079357	0.02882718720571844	0.15003401461492266
1667x500k	30	6.152515248754301	1.2169970072034242	3.580435528375252	10.949947784332977	0.004976534850787735	0.005319136956296453	0.18285330181224407	6.148707217661009	1.212385465244006	4.407785526302132	11.768878209207148	0.009231172213888292	0.006378766090200559	0.24089663683763715	6.160598132016602	1.2166039234656267	3.362928500900216	10.740130556382445	0.021483042264240085	0.010852605139757616	0.19738921534524084	6.146993123615512	1.2334847608874067	0.8950573771380451	8.275535261640963	0.0229168719640881	0.009946177875962811	0.06978691795683965	6.176695637955957	1.2332176612851373	0.6778047375248213	8.087718036765915	0.029192539495380553	0.009556545040362572	0.0835919216506241
1667x500k	40	6.160311416945661	1.2227716840832479	2.8641460831528276	10.247229184181737	0.0075584149229011395	0.0036428257065770184	0.1404652230729858	6.1531134942447725	1.2164227887766388	3.8956633142426833	11.265199597264093	0.010148083235228728	0.006751269356444357	0.21874033765610368	6.152724053668127	1.2135261919278997	2.626993369264496	9.993243614860521	0.022430616196344785	0.01811079564581357	0.1898075160652037	6.160524428786347	1.2429286597431597	0.7674781489223207	8.170931237451828	0.01746770850548171	0.02055018641552994	0.07326846214128031	6.200403419409114	1.240734663240136	0.5377215460702246	7.978859628719475	0.01957721562108383	0.01456440737767251	0.05623672398953119
1667x500k	50	6.167383443986152	1.222068393256384	2.06892345051333	9.458375287755866	0.006899405579299116	0.0068012964350090506	0.11788912750267315	6.144254906539656	1.2151133549406772	3.1251729010699547	10.484541162550288	0.007836934793109405	0.007466074077877196	0.21529863617448064	6.1695410543820435	1.208114777240119	2.01070700306649	9.388362834688653	0.019326800519380165	0.015163360196246676	0.06585614578715777	6.17750600501073	1.2352812939967315	0.5884170345987998	8.00120433360626	0.011660582806441323	0.011569062753430401	0.04616063953574421	6.224679045053205	1.2436945430059856	0.42949355607420064	7.897867144133391	0.01206240954781657	0.011441919197452194	0.02618602856208305
1667x500k	60	6.188642839986055	1.2201994771809779	1.4653131035651374	8.87415542073217	0.008212157514670818	0.004736685342247999	0.0643607436092776	6.149952455374503	1.2114536743803024	2.4820121291631048	9.843418258917911	0.012638062251646879	0.009814908957786334	0.13296250333969417	6.192829962216905	1.2073144596907068	1.5332422344386551	8.933386656346267	0.017184716269385482	0.01100686157121605	0.10500098860425351	6.207462742591019	1.2353277724952505	0.47384304237022346	7.916633557456493	0.023704519145947494	0.013382371872333376	0.03045641822050831	6.243328715537006	1.235565071382615	0.34703389857407574	7.825927685493696	0.019912639589129616	0.014712665129207178	0.011061069658386736
1667x500k	70	6.191225397368731	1.2215286940098435	0.9211941176730303	8.333948209051606	0.010144927024837113	0.005850728765754508	0.07096007602020658	6.153286806442692	1.2176910739076645	1.7139253345319765	9.084903214882333	0.019375328094251517	0.015200979875732894	0.1844682356564423	6.179057718209867	1.2106065971507172	1.0533072383807858	8.44297155374137	0.01669507048209432	0.012420588990502128	0.06655744664222528	6.204400088326954	1.2240886917973866	0.39149782980946957	7.81998660993381	0.017257613001509003	0.01329342989790729	0.020234666534515208	6.238917995683487	1.2348078679850647	0.3014145360321469	7.775140399700699	0.018661047495984903	0.012347682222097506	0.019677378939745603
1667x500k	80	6.20844266909263	1.2159496792511089	0.5663793500612102	7.990771698404949	0.011069838236202691	0.007602382783072704	0.029413952252700715	6.141500767619097	1.211225946444407	1.1589681287566729	8.511694842820177	0.022558176911087476	0.019874420255162513	0.09305227797385478	6.2033021067759115	1.2100798516475126	0.7031872845131895	8.116569242936613	0.015178215624199342	0.013552215980884361	0.03857091804621645	6.220459272619382	1.2221841999009793	0.3122257026655395	7.754869175185901	0.021283086945034262	0.011877849566530206	0.014766857710640882	6.251974713461323	1.2191931206206805	0.23754617641164946	7.708714010493653	0.020370287069839784	0.011872253403496609	0.012939568793324613
1667x500k	90	6.217418596789031	1.2150471140480084	0.3164030494451318	7.748868760282171	0.007185430622762775	0.0041838537750886725	0.013343398285851737	6.143413186223822	1.2112732580213939	0.6594283714152447	8.014114815660461	0.022239981606105016	0.015001719300381756	0.0549221162184259	6.207041080363521	1.2099154778631527	0.4242123003152222	7.841168858541897	0.010061615253092146	0.009347736927254994	0.021126347347710524	6.223829304196431	1.2178117616265793	0.2261861991836004	7.66782726500661	0.017210276084395952	0.006059073087383687	0.013097640646415805	6.246204791316391	1.2186762777000046	0.18373364188800662	7.648614710904402	0.010593357191601415	0.006580896061216787	0.012205321978169084
1667x500k	100	6.224237493762945	1.2075939793497201	0.1822464063945052	7.614077879507169	0.008964516735231768	0.004118981634312113	0.005001019108710027	NaN	NaN	NaN	NaN	NaN	NaN	NaN	6.209628105875735	1.2019842515623467	0.26335938395117864	7.67497174138926	0.014641255963625307	0.0063417539106745795	0.00967825549638463	6.221903044516316	1.2084939306730078	0.15322472528646364	7.5836217004757875	0.010871563103638083	0.00696932974623767	0.0071754894691063425	6.241195166881516	1.2123023875959498	0.13016430516937788	7.583661859646843	0.011896835149694846	0.008313292375478655	0.0033559070464230815


==> figures/csdblevelsstats.dat <==
SCENARIO	PEN_RATE	DRIVE_TOT	CHARGE_TOT	WAIT_TOT	TOTAL_TOT	DRIVE_TOT_SD	CHARGE_TOT_SD	WAIT_TOT_SD	DRIVE_L0	CHARGE_L0	WAIT_L0	TOTAL_L0	DRIVE_L0_SD	CHARGE_L0_SD	WAIT_L0_SD	DRIVE_L1	CHARGE_L1	WAIT_L1	TOTAL_L1	DRIVE_L1_SD	CHARGE_L1_SD	WAIT_L1_SD	DRIVE_L2	CHARGE_L2	WAIT_L2	TOTAL_L2	DRIVE_L2_SD	CHARGE_L2_SD	WAIT_L2_SD	DRIVE_L3	CHARGE_L3	WAIT_L3	TOTAL_L3	DRIVE_L3_SD	CHARGE_L3_SD	WAIT_L3_SD
5000x500k	0	6.15472222222222	1.21333333333333	6.05027777777778	13.4183333333333	nan	nan	nan	6.15472222222222	1.21333333333333	6.05027777777778	13.4183333333333	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1667x500k	10	6.158230823675916	1.2133680236019866	4.811221364935875	12.182820212213777	0.007678796815870224	0.003422413314571197	0.32528276495630737	6.154524117803069	1.2131115107184143	5.250832272518277	12.618467901039761	0.0087089311665313	0.00452064178995418	0.36111491438378207	6.221356946163634	1.1959310533050953	0.7870229042876071	8.204310903756337	0.039861950360076004	0.02624867254822863	0.26689922704414176	6.1741444835967565	1.2226224138563992	0.875968726125955	8.272735623579111	0.037281703135192176	0.038654023966273376	0.26573391367582255	6.179712917812333	1.2283814651212004	0.8807056442160712	8.288800027149605	0.041865877959169455	0.023245073102703007	0.23419741409710007
1667x500k	20	6.168433055650087	1.2119022568468676	3.7677432843055163	11.14807859680247	0.006997498386503695	0.007437391329344251	0.2879131772628501	6.159515384349623	1.2115435008316493	4.572836372614222	11.943895257795493	0.00835530774104057	0.00965359479704913	0.35568082986056865	6.257091114690489	1.1974943148639574	0.49229297045620346	7.94687840001065	0.020014920015670016	0.026559092941724673	0.06036596028275258	6.167273898214644	1.2210724605143277	0.562544013746045	7.950890372475016	0.015729101309220686	0.020466186559449904	0.09061943014999123	6.188612170615992	1.2215818386195747	0.5698775661978006	7.980071575433366	0.02839585683385272	0.028289944458973367	0.056928228625112584
1667x500k	30	6.168118137121759	1.210596970702305	2.5412490918222512	9.919964199646316	0.005043148531344672	0.005481565001618904	0.17612115554994998	6.148707217661009	1.2123854652440063	3.465512059595869	10.826604742500884	0.00923117221388829	0.006378766090200559	0.24882890309740802	6.260748834106739	1.2007919073786066	0.3406323815180244	7.80217312300337	0.021750888464799324	0.013717731430371851	0.05239203133776785	6.192977644054803	1.215113433235056	0.38491043088368426	7.793001508173543	0.02343876695418891	0.012077400676763678	0.04160847658349093	6.186635795231928	1.2033044938253954	0.41695917343043476	7.806899462487758	0.03044424508028781	0.01266997934517111	0.06035604087237492
1667x500k	40	6.18316943663867	1.210798065923615	1.8277733342007447	9.22174083676303	0.006821720798101392	0.005054500855540855	0.11848188897762066	6.153113494244772	1.2164227887766388	2.8414219297873626	10.210958212808773	0.010148083235228728	0.006751269356444357	0.19861634947627535	6.2651769165959	1.1981340931507636	0.2686138662708816	7.731924876017545	0.025595128664851866	0.013860005570204838	0.030148836315026652	6.21330880266227	1.2088233148672178	0.3456104091005831	7.767742526630071	0.02142799082768913	0.022200097912830365	0.027606129259973626	6.206654455118651	1.2001072315821635	0.2940257308250054	7.700787417525819	0.021739528622153968	0.016518161718659597	0.038113589951220744
1667x500k	50	6.193810382169847	1.2068994563685265	1.1403399067886126	8.541049745326987	0.0063025270782702475	0.007466014841867305	0.10432642448688705	6.144254906539656	1.215113354940677	2.043972241639977	9.40334050312031	0.007836934793109405	0.007466074077877196	0.20555264919788543	6.286934663128365	1.1855750313672746	0.22573428874593776	7.698243983241578	0.015786927745456508	0.014732763795697289	0.014329872344884713	6.223101449889589	1.2075658358251171	0.23758567652910534	7.6682529622438125	0.013108705748980223	0.012970635366019905	0.015867557347453206	6.220471572890839	1.202837410101854	0.23842170718610514	7.661730690178797	0.009709280920510148	0.012257988186817685	0.0366830261994827
1667x500k	60	6.22270501968303	1.2031532010193062	0.6863765405492559	8.112234761251592	0.009315079090220675	0.0038979620148274345	0.04783183692938582	6.149952455374504	1.2114536743803022	1.4396096888936856	8.801015818648493	0.012638062251646877	0.009814908957786334	0.11560811652637487	6.318467522169113	1.1952173534668422	0.19247560592159937	7.706160481557554	0.015361629802092169	0.011667878230380395	0.01682153291121421	6.2535494636755455	1.2037097793704081	0.17797176785644842	7.635231010902402	0.023124097845677705	0.014196942504303598	0.013954853847829182	6.241919789687208	1.1938996458851685	0.17721325595723658	7.613032691529614	0.025063408713334488	0.01168972840379066	0.014758619778775774
1667x500k	70	6.232853513222453	1.1999054015237338	0.3473465182946866	7.780105433040873	0.008670188819939757	0.006845545406313232	0.0438326937720853	6.153286806442692	1.217691073907664	0.8306082689377069	8.201586149288064	0.019375328094251517	0.015200979875732896	0.1378439605248776	6.3139250035301275	1.1931708817296145	0.15331161223806802	7.66040749749781	0.015116608570662203	0.010606370892809518	0.011569780283368282	6.247632812870419	1.19118259518226	0.13932548477278545	7.578140892825465	0.016774541270279778	0.01293801226249316	0.01113098156461853	6.239134755397069	1.1925328705412368	0.12902142970973876	7.560689055648045	0.017630087392269858	0.011514679426176528	0.01426500784714775
1667x500k	80	6.260715202961412	1.1923984817994562	0.18360676881385998	7.636720453574728	0.00869476171305452	0.006986675370520525	0.01464160051082821	6.142111464748362	1.211268789614324	0.47739987291055996	7.830780127273246	0.02147884470473134	0.018854968636033562	0.06009632467054586	6.3443971213997905	1.192003045163007	0.1324453597153304	7.668845526278128	0.015073799283081892	0.014673994805618535	0.005521836010474566	6.269326705221791	1.1886190223031647	0.10795359791329921	7.565899325438255	0.01753917675665245	0.01113918565692549	0.006835853933180991	6.2573134266709305	1.1824009837926643	0.08973051364919107	7.529444924112786	0.015621637689099467	0.010964843323833986	0.006500565809827327
1667x500k	90	6.284325374993073	1.1896197381125035	0.10071885131479605	7.574663964420373	0.005600047967398243	0.004721903069645637	0.005432192628968613	6.140239999340774	1.2108349851962823	0.22619346114447927	7.577268445681535	0.0231468602321919	0.01429248653642132	0.025284370941868757	6.351327202090257	1.1954544353884642	0.1174956891986021	7.664277326677324	0.016872106773878178	0.010748738229551079	0.007366970908068832	6.28204078331815	1.1830674635626421	0.07853388775463403	7.5436421346354265	0.016817542099250047	0.006466559802477566	0.0049215303671674565	6.267908612640456	1.183230541173449	0.06411910004134766	7.515258253855253	0.01395188175593243	0.01008159828977124	0.003546263993112474
1667x500k	100	6.306774114801715	1.1827500859728615	0.07340866071977507	7.562932861494351	0.007816152647219549	0.0036379874996552994	0.0025694112231580816	NaN	NaN	NaN	NaN	NaN	NaN	NaN	6.3588988895959035	1.1921903321852283	0.10733456307563707	7.658423784856769	0.017203365631545557	0.004419016134514291	0.0049952766492571375	6.285382951499031	1.175256075857798	0.06483307670243181	7.5254721040592605	0.008321496841997792	0.008875385670993082	0.0036018947879273514	6.276017599626718	1.1808400706400655	0.04805130450734719	7.50490897477413	0.01594129942095696	0.008830787180883638	0.0022359139061385123


==> figures/csutils.dat <==
UTIL_100_DAY	UTIL_100_PEAK	UTIL_0_DAY	UTIL_0_PEAK
0.782011904761905	0.997333333333333	0.891607677902622	1
0.758800179211469	0.994335648148148	0.862856231231231	1
0.756671455938697	0.988990740740741	0.841751653439153	1
0.721724537037037	0.98699537037037	0.837152182539682	1
0.685382183908046	0.985556712962963	0.804934472934473	1
0.662908045977011	0.979675925925926	0.610046875	1
0.649998655913979	0.9788125	0.570532828282828	1
0.633207375478927	0.974055555555556	0.560241830065359	1
0.61328952991453	0.972833333333333	0.523458847736626	1
0.604919238683128	0.971787037037037	0.513258230452675	0.999717592592593
0.602126851851852	0.967238425925926	0.494946428571429	0.993106481481481
0.601190509259259	0.963717592592593	0.449365664845173	0.98724074074074
0.594566196236559	0.963050925925926	0.436133101851852	0.984055555555556
0.591178075396825	0.9626	0.417629320987654	0.983944444444444
0.589524193548387	0.960680555555556	0.416811507936508	0.975722222222222
0.5831875	0.959421296296296	0.406894991582492	0.972907407407407
0.582080938697318	0.956645833333333	0.403473728246319	0.971662037037037
0.577875896057348	0.955564814814815	0.401442307692308	0.970722222222222
0.571639846743295	0.954425925925926	0.390451612903226	0.970685185185185
0.571286398467433	0.949024305555556	0.36700462962963	0.966208333333333
0.567234722222222	0.941930555555556	0.365611952861953	0.958305555555556
0.565645833333333	0.941296296296296	0.35182091503268	0.95450462962963
0.555505376344086	0.94124537037037	0.347850823045267	0.954388888888889
0.55235103046595	0.937847222222222	0.3309415374677	0.947962962962963
0.550919444444444	0.935979166666666	0.327192810457516	0.937782407407407
0.550887931034483	0.934597222222222	0.320261243386243	0.927930555555556
0.548788333333333	0.932564814814815	0.304375570776256	0.927333333333333
0.537339814814815	0.918148148148148	0.300149801587302	0.926358796296296
0.530143518518519	0.917900462962963	0.295877136752137	0.918628472222222
0.529312739463602	0.916199074074074	0.294704480286738	0.917277777777777
0.524811631944444	0.915726851851852	0.291155712050078	0.913717592592593
0.522872983870968	0.907439814814815	0.283735725308642	0.904398148148148
0.521454749103943	0.907101851851852	0.281784640522876	0.899865740740741
0.520470987654321	0.89825	0.278517361111111	0.868824074074074
0.517586111111111	0.891191358024691	0.273437810945274	0.868493055555556
0.51639212962963	0.890666666666667	0.272802962962963	0.867527777777778
0.514985663082437	0.885476851851852	0.265248333333333	0.866710648148148
0.511914814814815	0.883462962962963	0.259239632237872	0.847518518518518
0.511231481481481	0.876703703703704	0.255363940329218	0.825884259259259
0.499840277777778	0.876458333333333	0.25358735380117	0.819462962962963
0.492890804597701	0.874800925925926	0.250095189701897	0.797541666666667
0.491347446236559	0.874574074074074	0.245123498498499	0.790476851851852
0.490053639846743	0.872231481481482	0.241843157181572	0.786476851851852
0.487106481481482	0.870986111111111	0.240282657657658	0.781282407407407
0.482008928571428	0.867805555555555	0.235030092592593	0.770666666666667
0.480393981481481	0.858115740740741	0.230337577160494	0.769990740740741
0.473378240740741	0.854819444444444	0.229392503805175	0.766268518518519
0.468955853174603	0.852097222222222	0.227793021680217	0.737226851851852
0.46713244047619	0.850194444444444	0.224022073412698	0.72837962962963
0.465232407407407	0.835074074074074	0.223305021367521	0.705449074074074
0.464501436781609	0.832662037037037	0.221089225589226	0.697456790123457
0.461489463601533	0.826518518518518	0.218625462962963	0.694356481481481
0.457806547619048	0.813898148148148	0.217569783197832	0.693283950617284
0.446534722222222	0.812384259259259	0.214248098544974	0.691666666666667
0.4442969348659	0.809958333333333	0.213112024853801	0.691185185185185
0.438211934156378	0.803861111111111	0.206637205387205	0.681469907407407
0.4374375	0.792430555555555	0.205519230769231	0.681141203703704
0.41800462962963	0.791050925925926	0.203607828282828	0.672458333333333
0.415550127713921	0.784509259259259	0.199050347222222	0.668925925925926
0.414677579365079	0.771148148148148	0.198919730392157	0.663523148148148
0.414373084291188	0.766671296296296	0.195079545454545	0.662916666666667
0.407556481481482	0.763356481481482	0.193518992637215	0.66237037037037
0.394488247863248	0.76037962962963	0.188365214646465	0.654949074074074
0.394411877394636	0.758810185185185	0.188358618233618	0.649912037037037
0.391538425925926	0.750740740740741	0.188136627906977	0.620888888888889
0.389442386831276	0.740921296296296	0.179666666666667	0.619060185185185
0.386639336917563	0.73975	0.175590465465465	0.606125
0.385641203703704	0.739694444444444	0.175018402777778	0.59875462962963
0.373561621966794	0.718314814814815	0.173235159817352	0.592097222222222
0.372391865079365	0.71124537037037	0.169722718253968	0.585944444444445
0.370775793650794	0.700967592592593	0.16967199391172	0.574675925925926
0.363478240740741	0.700217592592592	0.169615497076023	0.570446759259259
0.357823476702509	0.699055555555555	0.168079607046071	0.570407407407407
0.357691308243728	0.69516975308642	0.165288475975976	0.562787037037037
0.355264917695473	0.688916666666667	0.164431972789116	0.517300925925926
0.347646505376344	0.683283564814815	0.161757716049383	0.504916666666667
0.344899074074074	0.67375462962963	0.161189488784559	0.504289351851852
0.340619047619048	0.663472222222222	0.160655441400304	0.502408564814815
0.339231800766284	0.661726851851852	0.160386994949495	0.500009259259259
0.333289426523298	0.641046296296296	0.158915945165945	0.494666666666667
0.331510057471264	0.639888888888889	0.156399884259259	0.488759259259259
0.326058333333333	0.635722222222222	0.154808479532164	0.487321759259259
0.325004464285714	0.633643518518518	0.153726851851852	0.485083333333333
0.324197420634921	0.620222222222222	0.15152153784219	0.483694444444444
0.319403846153846	0.612805555555556	0.145868402777778	0.481587962962963
0.316928166069295	0.604777777777778	0.143008680555556	0.475175925925926
0.311079861111111	0.600296296296296	0.14200135501355	0.471652777777778
0.308740575396825	0.598208333333333	0.140985269360269	0.465020061728395
0.300705761316872	0.593324074074074	0.139928115615616	0.464768518518519
0.298327107279693	0.59224537037037	0.138008406432749	0.44887037037037
0.297281944444444	0.590837962962963	0.134389084507042	0.448652777777778
0.296910185185185	0.589512345679012	0.133222756410256	0.44374537037037
0.290901709401709	0.585474537037037	0.13314695945946	0.435268518518519
0.289305555555555	0.572867283950617	0.133123136856368	0.434638888888889
0.285489814814815	0.568962962962963	0.132800612052731	0.433810185185185
0.28358950617284	0.568513888888889	0.131460917312661	0.433541666666667
0.283431111111111	0.560435185185185	0.131374058380414	0.432376543209876
0.280883064516129	0.558175925925926	0.130649870801034	0.429449074074074
0.280562724014337	0.555203703703704	0.128072839506173	0.428601851851852
0.275225961538461	0.551398148148148	0.126219729344729	0.426847222222222
0.274071666666667	0.545736111111111	0.125928819444444	0.40450462962963
0.274040674603175	0.544203703703704	0.122575396825397	0.40374537037037
0.27113683127572	0.53812962962963	0.122460662798875	0.395935185185185
0.271093189964158	0.532939814814815	0.119809557438795	0.394189814814815
0.269123148148148	0.531333333333333	0.119592911877395	0.394037037037037
0.266421296296296	0.531092592592593	0.11955811546841	0.393347222222222
0.263837365591398	0.52964417989418	0.118677648578811	0.390553240740741
0.263758897569444	0.524763888888889	0.116983796296296	0.388576388888889
0.26311316872428	0.521986111111111	0.116756331699346	0.380699074074074
0.257805779569892	0.515587962962963	0.1094921875	0.379333333333333
0.25644982078853	0.512333333333333	0.108103233830846	0.375949074074074
0.255421296296296	0.512148148148148	0.107961282343988	0.369262345679012
0.249525	0.511009259259259	0.107342503561254	0.363773148148148
0.246911514336918	0.500391203703704	0.106584325396825	0.360453703703704
0.244090534979424	0.493097222222222	0.106532021604938	0.355344907407407
0.241145114942529	0.490796296296296	0.101734027777778	0.354981481481481
0.24041711469534	0.484564814814815	0.101376937984496	0.353865740740741
0.239573908730159	0.48174537037037	0.099978174603175	0.343263888888889
0.236947916666667	0.475009259259259	0.097992063492064	0.342930555555556
0.236815277777778	0.472393518518518	0.097321895424837	0.335333333333333
0.232783436213992	0.471884259259259	0.096578463203463	0.331550925925926
0.227974867724868	0.458212962962963	0.096243238304094	0.326583333333333
0.226530017921147	0.45587962962963	0.095896551724138	0.323196759259259
0.225008064516129	0.449203703703704	0.095087145969499	0.320194444444444
0.223549382716049	0.448863425925926	0.094629728132388	0.320150462962963
0.222432795698925	0.44837962962963	0.09287962962963	0.315968253968254
0.220608237547893	0.445856481481482	0.092039419934641	0.310537037037037
0.220590949820789	0.442810185185185	0.09150565245478	0.310296296296296
0.218967741935484	0.440599537037037	0.09109375	0.302740740740741
0.215771329365079	0.43987037037037	0.089791486291486	0.301166666666667
0.215115509259259	0.436916666666667	0.088474616858238	0.297430555555556
0.211400793650794	0.433898148148148	0.088295664983165	0.290046296296296
0.208790740740741	0.433444444444445	0.086393835616438	0.288671296296296
0.207049444444444	0.421763888888889	0.085678787878788	0.288328703703704
0.205989197530864	0.420273148148148	0.084554586563308	0.283586419753086
0.203815972222222	0.418972222222222	0.084149444444445	0.282402777777778
0.203420833333333	0.418828703703704	0.083296875	0.28237037037037
0.203141059027778	0.412013888888889	0.081650684931507	0.282296296296296
0.20223132183908	0.410773148148148	0.079990367383513	0.275615740740741
0.201993888888889	0.40574537037037	0.079886178861789	0.273824074074074
0.201689351851852	0.400152777777778	0.079634856630824	0.273796296296296
0.201667361111111	0.398527777777778	0.079582848837209	0.273115740740741
0.201366666666667	0.389226851851852	0.07916810966811	0.272226851851852
0.201156810035842	0.382263888888889	0.076916666666667	0.270712962962963
0.200967592592593	0.376643518518519	0.076633190883191	0.270314814814815
0.199573559670782	0.375157407407407	0.07603587962963	0.268527777777778
0.199216666666667	0.36462037037037	0.075023692810458	0.264148148148148
0.193775205761317	0.363541666666667	0.074338855421687	0.262555555555555
0.191084325396825	0.361981481481481	0.072954980842912	0.259916666666667
0.1895625	0.359518518518518	0.072938492063492	0.259546296296296
0.188332304526749	0.355476851851852	0.071927264614012	0.250780092592593
0.183980842911877	0.354925925925926	0.0718325	0.245725308641975
0.182502222222222	0.354104938271605	0.070411246612466	0.243591049382716
0.180457175925926	0.353143518518519	0.069767948717949	0.24175
0.17826164874552	0.350481481481481	0.069507122507123	0.241381944444444
0.175994855967078	0.34962962962963	0.069148611111111	0.236685185185185
0.174677681992337	0.347967592592593	0.069078414351852	0.233203703703704
0.172996913580247	0.337444444444444	0.068915352852853	0.22625
0.169915555555556	0.336671296296296	0.068519636015326	0.222606481481481
0.168754928315412	0.335472222222222	0.068354332010582	0.214956790123457
0.168388354700855	0.330820987654321	0.067508706467662	0.214875
0.167870535714286	0.329097222222222	0.066977383633634	0.212060185185185
0.166445641762452	0.328708333333333	0.065709401709402	0.210398148148148
0.164613888888889	0.325986111111111	0.065045138888889	0.21037037037037
0.158577457264957	0.325407407407407	0.064521237080103	0.209416666666667
0.157209567901235	0.321939814814815	0.064424507168459	0.208583333333333
0.154909946236559	0.321722993827161	0.064263888888889	0.207777777777778
0.152520459976105	0.319481481481481	0.063740740740741	0.207277777777778
0.15114866255144	0.313152777777778	0.063617658730159	0.2065
0.150792658730159	0.312523148148148	0.06237899543379	0.204703703703704
0.150790229885057	0.310388888888889	0.062166291291291	0.204277777777778
0.149777243589744	0.307712962962963	0.060953354297694	0.203784722222222
0.149307692307692	0.304773148148148	0.060949252136752	0.200710648148148
0.146087384259259	0.302631944444445	0.060728395061728	0.198395061728395
0.145838888888889	0.302111111111111	0.060502025462963	0.196759259259259
0.144762246117085	0.298768518518519	0.06039885620915	0.19675
0.141234490740741	0.292824074074074	0.060258333333333	0.191287037037037
0.141196924603175	0.291953703703704	0.060141975308642	0.190978395061728
0.140483101851852	0.289416666666667	0.058671717171717	0.190148148148148
0.140330459770115	0.289412037037037	0.058598468660969	0.187332175925926
0.139577160493827	0.28775462962963	0.057778571428572	0.186782407407407
0.138528897849462	0.286716049382716	0.057128739316239	0.184365740740741
0.138275106837607	0.269467592592593	0.056746666666667	0.183175925925926
0.138113825031928	0.269023148148148	0.056052154778235	0.182527777777778
0.136990740740741	0.268428240740741	0.055961538461539	0.178493055555556
0.135740740740741	0.264350308641975	0.055841540404041	0.177643518518519
0.135134259259259	0.26325462962963	0.055375	0.175675925925926
0.134931944444444	0.262416666666667	0.054810763888889	0.175296296296296
0.133534050179212	0.261467592592593	0.054695	0.175166666666667
0.133443055555556	0.261351851851852	0.05442695473251	0.174533950617284
0.128100209080048	0.256135416666667	0.05349609375	0.17258024691358
0.12675622605364	0.256085648148148	0.053264285714286	0.172003472222222
0.126501111111111	0.255034722222222	0.052758680555556	0.171430555555556
0.125673387096774	0.254796296296296	0.052270412457913	0.168689814814815
0.122956327160494	0.254388888888889	0.052146412037037	0.167856481481481
0.121667361111111	0.243111111111111	0.052005952380952	0.167694444444444
0.12098816872428	0.242382716049383	0.051967757936508	0.166712962962963
0.120940134099617	0.237537962962963	0.051224326599327	0.164986111111111
0.118115432098765	0.237467592592593	0.050337705761317	0.164890740740741
0.117103670634921	0.235845679012346	0.049965277777778	0.164666666666667
0.115054278416347	0.23004012345679	0.049785912698413	0.163851851851852
0.113504273504274	0.228384259259259	0.049630892255892	0.162462962962963
0.112617901234568	0.222712962962963	0.04918621399177	0.162282407407407
0.112053203405018	0.220608024691358	0.048370555555556	0.159398148148148
0.111665637860082	0.217023148148148	0.047825492831541	0.158881944444444
0.11120405982906	0.214314814814815	0.047485339506173	0.158847222222222
0.110766845878136	0.214225308641975	0.047256006006006	0.158053240740741
0.10961541005291	0.21362037037037	0.047196296296296	0.156925925925926
0.108868981481481	0.212196759259259	0.046817708333333	0.153472222222222
0.107399641577061	0.210898148148148	0.046656728395062	0.148773148148148
0.106796553497942	0.210282407407407	0.046637586805556	0.148638888888889
0.105984259259259	0.20771412037037	0.046443766937669	0.146678240740741
0.105426724137931	0.206875	0.045985632183908	0.146356481481482
0.105063457854406	0.205777777777778	0.045873310810811	0.143328703703704
0.10427396953405	0.202708333333333	0.045845263532764	0.142018518518519
0.103901111111111	0.201412037037037	0.045374698067633	0.14200462962963
0.101409003831418	0.201166666666667	0.044818703703704	0.141912037037037
0.100555021367521	0.200938271604938	0.044589147286822	0.139817901234568
0.099640946502058	0.199520833333333	0.0444761208577	0.138018518518519
0.099565705128205	0.199092592592593	0.044393518518519	0.137152777777778
0.098925925925926	0.198430555555556	0.044233055555556	0.136810185185185
0.098856303418804	0.198009259259259	0.043557407407408	0.134958333333333
0.098428075396825	0.197037037037037	0.043175636574074	0.134564814814815
0.098255600358423	0.196583333333333	0.043070618153365	0.133925925925926
0.097591666666667	0.193280092592593	0.042661189358373	0.133314814814815
0.09755	0.193212962962963	0.042171957671958	0.132717592592593
0.096503739316239	0.191828703703704	0.041358906525573	0.132623456790123
0.096235663082437	0.1905625	0.041249710648148	0.132037037037037
0.095972337962963	0.190300925925926	0.040892628205128	0.13050462962963
0.094891865079365	0.188337962962963	0.040689594356261	0.129907407407407
0.094494444444445	0.187898148148148	0.04003445945946	0.129490740740741
0.094174603174603	0.187490740740741	0.039293253968254	0.12887037037037
0.093827628968254	0.187138888888889	0.039259424603175	0.128185185185185
0.09333646953405	0.187032407407407	0.039205687830688	0.127953703703704
0.093013888888889	0.184472222222222	0.039166666666667	0.126851851851852
0.09232	0.181444444444444	0.03913587962963	0.126805555555556
0.091633333333333	0.180606481481482	0.038953472222222	0.124921296296296
0.091586021505376	0.179199074074074	0.038649641577061	0.124828703703704
0.091556832694764	0.178081018518519	0.038130497685185	0.12412962962963
0.090292467948718	0.176078703703704	0.038095911949686	0.123806712962963
0.090041816009558	0.174986111111111	0.037839539007092	0.123240740740741
0.087149572649573	0.173314814814815	0.037783986928105	0.123037037037037
0.086383680555556	0.17025462962963	0.037568831699346	0.122875
0.085815476190476	0.170037037037037	0.037115740740741	0.122226851851852
0.085673611111111	0.17	0.036958781362007	0.121731481481481
0.083599893162393	0.16925	0.036921423135464	0.121498456790123
0.083037037037037	0.167962962962963	0.036909391534392	0.120564814814815
0.081999732905983	0.167657407407407	0.036202668128655	0.120357638888889
0.081431481481482	0.166858796296296	0.036179775280899	0.118023148148148
0.081414750957854	0.164268518518519	0.036133883883884	0.117217592592593
0.08046378968254	0.164136574074074	0.036064873417722	0.116046296296296
0.079365668402778	0.163083333333333	0.035832175925926	0.113648148148148
0.076427579365079	0.161675925925926	0.035783564814815	0.113064814814815
0.075628739316239	0.160320987654321	0.035192764336918	0.112490740740741
0.074870967741936	0.157185185185185	0.034939497716895	0.11175462962963
0.074411574074074	0.155740740740741	0.034401088588589	0.110208333333333
0.073768696581197	0.154552469135802	0.034260802469136	0.110009259259259
0.073607222222222	0.151231481481481	0.033998355263158	0.108328703703704
0.072593189964158	0.148921296296296	0.033747916666667	0.106037037037037
0.071001157407407	0.147925925925926	0.03365625	0.104587962962963
0.0704375	0.145074074074074	0.033553034627093	0.10424537037037
0.068970085470086	0.144657407407407	0.033004074074074	0.104143518518519
0.06800462962963	0.143486111111111	0.032906481481482	0.102833333333333
0.067554487179487	0.136578703703704	0.03244362745098	0.100148148148148
0.067109722222222	0.135814814814815	0.032315476190476	0.099546296296296
0.066455938697318	0.135384259259259	0.03225	0.097148148148148
0.066422043010753	0.132384259259259	0.032096153846154	0.096289351851852
0.064723765432099	0.131530864197531	0.032088947990544	0.095974537037037
0.064315555555556	0.130615740740741	0.03189398819109	0.09587962962963
0.063844444444445	0.126138888888889	0.031626617199391	0.095277777777778
0.063806018518519	0.125759259259259	0.031357583774251	0.094412037037037
0.063643817204301	0.124155092592593	0.03130174291939	0.093635802469136
0.062076967592593	0.123496913580247	0.03128	0.091762345679012
0.061319940476191	0.120902777777778	0.031255787037037	0.091430555555556
0.06016712962963	0.119953703703704	0.030873106060606	0.089546296296296
0.058667624521073	0.119532407407407	0.030866876310273	0.089126543209877
0.056631272401434	0.119324074074074	0.030774305555556	0.088134259259259
0.05659212962963	0.119259259259259	0.030694892473118	0.085643518518519
0.056485596707819	0.118046296296296	0.030683838383838	0.085083333333333
0.056471982758621	0.117731481481482	0.030327777777778	0.083884259259259
0.056327508960574	0.116893518518519	0.030182098765432	0.083680555555556
0.055534465020576	0.11612037037037	0.029947222222222	0.083314814814815
0.055185185185185	0.114884259259259	0.029324879227053	0.082958333333333
0.055075102880659	0.113703703703704	0.029310185185185	0.082136574074074
0.054460555555556	0.113439814814815	0.029196321321321	0.081981481481482
0.0543270609319	0.113037037037037	0.02918545751634	0.081358024691358
0.054214677640604	0.111180555555556	0.029081304619226	0.080564814814815
0.051014384920635	0.110095679012346	0.0287969348659	0.078282407407407
0.050936781609195	0.108159722222222	0.028742894056848	0.078083333333333
0.050528846153846	0.107189814814815	0.028609756097561	0.077375
0.050009578544061	0.106694444444444	0.027690988523735	0.077236111111111
0.049439814814815	0.106268518518519	0.027563672438673	0.077125
0.048736111111111	0.105560185185185	0.027563657407407	0.077101851851852
0.048600574712644	0.104703703703704	0.027331111111111	0.076990740740741
0.048246759259259	0.104111111111111	0.027284624413146	0.076986111111111
0.047051075268817	0.100375	0.026918981481482	0.076814814814815
0.046950102880659	0.09750462962963	0.02679186228482	0.076671296296296
0.046630876068376	0.097453703703704	0.026664930555556	0.076430555555556
0.0461125	0.097365740740741	0.026608560090703	0.075263888888889
0.046092948717949	0.096472222222222	0.026130718954248	0.075157407407407
0.045902281746032	0.096361111111111	0.02602734375	0.074310185185185
0.044977880658436	0.095481481481482	0.025973003123606	0.074162037037037
0.044541997354497	0.094851851851852	0.025883141762452	0.073324074074074
0.044335555555556	0.09412962962963	0.025737938596491	0.072708333333333
0.043789609053498	0.094049382716049	0.025697145061728	0.072643518518519
0.043448028673835	0.092907407407407	0.025678819444445	0.072518518518519
0.043033154121864	0.092740740740741	0.02566091954023	0.072296296296296
0.042228927203065	0.091935185185185	0.025280092592593	0.071541666666667
0.041839285714286	0.091574074074074	0.025152199074074	0.071490740740741
0.041721759259259	0.091324074074074	0.025144047619048	0.070865740740741
0.041499074074074	0.090824074074074	0.025048611111111	0.070314814814815
0.041214699074074	0.089185185185185	0.024967592592593	0.069893518518519
0.040998697916667	0.088956018518519	0.024864444444445	0.069512345679012
0.040903806584362	0.088902777777778	0.024578125	0.069416666666667
0.040222222222222	0.087902777777778	0.0241208994709	0.069081018518519
0.040132952508961	0.087356481481482	0.024021111111111	0.068546296296296
0.03915162037037	0.087097222222222	0.023869841269841	0.06831712962963
0.037980324074074	0.086847222222222	0.023534722222222	0.067916666666667
0.037891782407408	0.086842592592593	0.023520566239316	0.066347222222222
0.037495192307692	0.086592592592593	0.023045138888889	0.065708333333333
0.037226686507937	0.086217592592593	0.022922222222222	0.065069444444445
0.037010912698413	0.085541666666667	0.022786111111111	0.06337962962963
0.036909188034188	0.083930555555556	0.02250234741784	0.06087962962963
0.036849616858238	0.08362037037037	0.022401741293532	0.060648148148148
0.036759837962963	0.083518518518519	0.022397300469484	0.0605
0.036434546615581	0.082421296296296	0.022370614035088	0.059481481481482
0.036298888888889	0.082212962962963	0.022268605870021	0.058125
0.036146111111111	0.081731481481482	0.022209467120182	0.05762962962963
0.036114316239316	0.080787037037037	0.022161851851852	0.057578703703704
0.035771825396825	0.078851851851852	0.022132330246914	0.056953703703704
0.03554837164751	0.077856481481482	0.021991319444445	0.05575
0.035101111111111	0.076509259259259	0.02189534428795	0.055055555555556
0.0347030651341	0.076046296296296	0.021101388888889	0.054979166666667
0.034558333333333	0.074476851851852	0.021060990338164	0.054925925925926
0.034155671296296	0.073342592592593	0.020863465160075	0.054652777777778
0.033911324786325	0.070740740740741	0.020665509259259	0.054611111111111
0.032941091954023	0.070425925925926	0.020351851851852	0.054314814814815
0.032806111111111	0.07025462962963	0.020277777777778	0.053365740740741
0.032800925925926	0.069513888888889	0.020257222222222	0.052986111111111
0.032653356481482	0.069509259259259	0.020132834757835	0.052740740740741
0.032617521367521	0.069049382716049	0.020031828703704	0.052560185185185
0.032505747126437	0.067342592592593	0.019883928571429	0.052282407407407
0.031337962962963	0.066958333333333	0.019865740740741	0.052222222222222
0.031323888888889	0.066240740740741	0.019856481481482	0.052092592592593
0.031218171296296	0.065947530864198	0.019541486291486	0.052087962962963
0.031216563786008	0.065518518518519	0.018828125	0.051188271604938
0.030849444444445	0.065453703703704	0.018724537037037	0.050716049382716
0.030441084229391	0.064882716049383	0.018711805555556	0.050587962962963
0.0297354390681	0.063351851851852	0.018561965811966	0.050527777777778
0.029647222222222	0.062867283950617	0.018514274691358	0.050273148148148
0.029593209876543	0.062240740740741	0.018381944444445	0.04937962962963
0.029464743589744	0.061486111111111	0.0183538647343	0.049206018518519
0.029052419354839	0.061462962962963	0.018186342592593	0.04918287037037
0.028984166666667	0.059365740740741	0.017342013888889	0.04912962962963
0.028712384259259	0.058731481481482	0.017296296296296	0.048462962962963
0.02854012345679	0.058296296296296	0.017267361111111	0.048185185185185
0.028498655913979	0.057638888888889	0.017126602564103	0.047777777777778
0.0284475	0.057513888888889	0.016702546296296	0.047688271604938
0.028330761316873	0.056990740740741	0.016680320150659	0.045921296296296
0.028006944444445	0.055861111111111	0.016639467592593	0.045263888888889
0.027568965517241	0.055729166666667	0.016551666666667	0.045162037037037
0.027331463675214	0.055179398148148	0.016538773148148	0.044916666666667
0.02725	0.054185185185185	0.01652559912854	0.044581018518519
0.027208148148148	0.054055555555556	0.01650462962963	0.043486111111111
0.027174479166667	0.053166666666667	0.016425474254743	0.04275
0.027034482758621	0.05274537037037	0.016324074074074	0.042074074074074
0.026552777777778	0.051810185185185	0.016040193602694	0.042013888888889
0.026376851851852	0.051291666666667	0.015808680555556	0.041898148148148
0.02633912037037	0.050895833333333	0.015599814162754	0.041708333333333
0.026066666666667	0.050097222222222	0.015269586894587	0.041606481481482
0.025475115740741	0.049327160493827	0.015231095679012	0.041567901234568
0.025212962962963	0.049092592592593	0.015059461805556	0.041328703703704
0.024818865740741	0.048296296296296	0.015002893518519	0.041013888888889
0.024705439814815	0.048203703703704	0.014968215811966	0.040486111111111
0.024564814814815	0.048055555555556	0.01461688034188	0.040280864197531
0.024485925925926	0.047738425925926	0.014608173076923	0.040046296296296
0.024254273504274	0.046722222222222	0.014531757178527	0.039759259259259
0.023806623931624	0.046388888888889	0.014423120089787	0.038907407407408
0.023697222222222	0.046189814814815	0.014326013513514	0.038486111111111
0.023462384259259	0.04574537037037	0.014270330112722	0.038050925925926
0.023316666666667	0.044888888888889	0.014056712962963	0.038
0.022807291666667	0.044685185185185	0.013894097222222	0.037967592592593
0.022796111111111	0.044537037037037	0.013693376068376	0.037712962962963
0.022711366538953	0.044481481481482	0.013616593567252	0.037697530864198
0.022694978632479	0.044391975308642	0.013424444444445	0.037574074074074
0.022002873563218	0.044356481481482	0.013416666666667	0.037555555555556
0.021865918803419	0.043787037037037	0.013413663663664	0.037421296296296
0.021768888888889	0.042837962962963	0.013397597905282	0.037384259259259
0.021750555555556	0.042703703703704	0.013326884920635	0.03737037037037
0.021749421296296	0.042472222222222	0.013281746031746	0.036949074074074
0.021581597222222	0.041986111111111	0.013272633744856	0.036532407407408
0.021378733572282	0.039050925925926	0.013153256704981	0.036282407407408
0.021255	0.038824074074074	0.01305658436214	0.036231481481482
0.020898148148148	0.038439814814815	0.012934722222222	0.036208333333333
0.02060394265233	0.03841087962963	0.012760005973716	0.035564814814815
0.020541111111111	0.038027777777778	0.012684606481482	0.035006172839506
0.020511494252874	0.037921296296296	0.012594404186796	0.034986111111111
0.020322916666667	0.03787037037037	0.012578703703704	0.034949074074074
0.020267232510288	0.037148148148148	0.012545138888889	0.034828703703704
0.020212384259259	0.037104166666667	0.012375578703704	0.034680555555556
0.020087606837607	0.036981481481482	0.012288773148148	0.034592592592593
0.020019675925926	0.036584490740741	0.012179398148148	0.034375
0.019964554398148	0.036310185185185	0.012127507716049	0.033966049382716
0.019787634408602	0.03625462962963	0.011999053030303	0.033675925925926
0.019608796296296	0.036041666666667	0.011987191358025	0.033564814814815
0.019576851851852	0.035808641975309	0.01196	0.033552469135803
0.019431111111111	0.035481481481482	0.011776826484018	0.032884259259259
0.019411324786325	0.035393518518519	0.011740555555556	0.032675925925926
0.019223290598291	0.035138888888889	0.011666087962963	0.032628086419753
0.018944444444445	0.034944444444445	0.01164207957958	0.032611111111111
0.018753086419753	0.034916666666667	0.011636507936508	0.03237037037037
0.018688333333333	0.034760802469136	0.011607060185185	0.032166666666667
0.018616452991453	0.034555555555556	0.0115	0.03087962962963
0.018574074074074	0.034273148148148	0.011463541666667	0.03062037037037
0.018532407407407	0.034	0.011405982905983	0.030523148148148
0.018452546296296	0.033416666666667	0.011347777777778	0.030449074074074
0.018382201646091	0.033291666666667	0.011270123106061	0.030296296296296
0.018240740740741	0.033226851851852	0.011247222222222	0.029513888888889
0.018011481481482	0.03308024691358	0.011120949074074	0.029225694444445
0.017605235042735	0.032569444444445	0.011109848484849	0.029098765432099
0.017479814814815	0.032393518518519	0.011105902777778	0.028601851851852
0.017104166666667	0.031496913580247	0.011070987654321	0.028439814814815
0.0167390260631	0.031305555555556	0.011001344086022	0.027949074074074
0.016637777777778	0.031166666666667	0.010939814814815	0.027939814814815
0.016489197530864	0.030643518518519	0.010931542197936	0.027402777777778
0.016324652777778	0.030240740740741	0.010928310886644	0.027268518518519
0.016232519157088	0.030212962962963	0.010921474358974	0.027143518518519
0.016184606481482	0.029956790123457	0.01091014739229	0.026875
0.016003086419753	0.029736111111111	0.010882392473118	0.026837962962963
0.015925766283525	0.029324074074074	0.010763310185185	0.026430555555556
0.015739969135803	0.029092592592593	0.010701678240741	0.025886574074074
0.015524572649573	0.028560185185185	0.010661458333333	0.025810185185185
0.01541015625	0.028125	0.01054503968254	0.025787037037037
0.015204749103943	0.027969135802469	0.010483888888889	0.024962962962963
0.015195185185185	0.027851851851852	0.010445634920635	0.024645061728395
0.015153735632184	0.027576388888889	0.010418269230769	0.024194444444445
0.015014814814815	0.027533950617284	0.010141782407407	0.023703703703704
0.014998333333333	0.027206790123457	0.010114197530864	0.023375
0.014678819444445	0.027174382716049	0.010069444444445	0.023175925925926
0.014329282407407	0.027143518518519	0.009983796296296	0.02274537037037
0.014126666666667	0.026935185185185	0.009959528076464	0.022314814814815
0.014036666666667	0.026916666666667	0.009872407407407	0.022046296296296
0.014030671296296	0.026842592592593	0.009820205479452	0.021958333333333
0.01394849537037	0.025282407407408	0.009618827160494	0.021736111111111
0.013796615581098	0.025171296296296	0.009529299847793	0.021560185185185
0.013519444444445	0.024523148148148	0.009489751344086	0.021412037037037
0.013306712962963	0.023634259259259	0.009474794238683	0.021398148148148
0.013270833333333	0.023625	0.009435623123123	0.021134259259259
0.013112103174603	0.023268518518519	0.009206666666667	0.020895061728395
0.012606800766284	0.023115740740741	0.009185	0.020606481481482
0.012498333333333	0.023097222222222	0.008872106481481	0.020481481481482
0.012488782051282	0.022837962962963	0.008859126984127	0.020060185185185
0.012362903225807	0.022134259259259	0.008792580409357	0.020032407407407
0.012263020833333	0.021828703703704	0.008781828703704	0.02
0.012119855967078	0.021615740740741	0.008721395502646	0.01906712962963
0.012081018518519	0.021611111111111	0.008572078544061	0.019015432098766
0.011969907407407	0.021475308641975	0.008333937198068	0.018916666666667
0.011777199074074	0.02137037037037	0.00809837962963	0.018719907407407
0.011477430555556	0.021287037037037	0.007980324074074	0.018347222222222
0.011436111111111	0.021222222222222	0.007953189300412	0.018240740740741
0.011334444444445	0.021074074074074	0.007918981481481	0.018037037037037
0.011329861111111	0.02091975308642	0.007822585978836	0.017856481481482
0.011221064814815	0.020824074074074	0.007816323345818	0.017722222222222
0.011133680555556	0.019851851851852	0.007760582010582	0.01758950617284
0.011081018518519	0.019398148148148	0.007659848484848	0.017476851851852
0.01098900462963	0.019078703703704	0.007528356481481	0.017268518518519
0.010922777777778	0.018978395061728	0.007421783625731	0.017148148148148
0.010795717592593	0.018969135802469	0.007376736111111	0.017018518518519
0.010752893518519	0.018824074074074	0.007149122807018	0.016490740740741
0.010737455197133	0.018635802469136	0.007081018518519	0.01625
0.010611111111111	0.01862962962963	0.006794191919192	0.016222222222222
0.010371141975309	0.018398148148148	0.006752314814815	0.016157407407408
0.01027	0.018263888888889	0.006620506535948	0.015810185185185
0.009733950617284	0.018212962962963	0.006570799457995	0.015533950617284
0.009733796296296	0.01724537037037	0.006520106589147	0.015023148148148
0.009598958333333	0.017203703703704	0.006516059027778	0.014930555555556
0.009568576388889	0.017092592592593	0.006509384384384	0.014805555555556
0.009258744855967	0.016689814814815	0.006486111111111	0.014263888888889
0.00916087962963	0.016574074074074	0.006394675925926	0.014202546296296
0.009139957264957	0.016537037037037	0.006185416666667	0.013898148148148
0.009024691358025	0.016509259259259	0.006166286149163	0.013880787037037
0.008873070987654	0.016217592592593	0.006164393939394	0.013768518518519
0.008850694444444	0.016148148148148	0.006161458333333	0.013717592592593
0.008782986111111	0.015916666666667	0.006137152777778	0.013342592592593
0.008549145299145	0.015731481481482	0.006094467885607	0.013291666666667
0.008440170940171	0.01562962962963	0.005918981481481	0.012986111111111
0.008428075396825	0.015597222222222	0.00578373015873	0.012949074074074
0.008391111111111	0.015083333333333	0.005771072796935	0.012791666666667
0.008195023148148	0.014787037037037	0.005677469135802	0.012773148148148
0.008194444444444	0.01478125	0.005653333333333	0.012601851851852
0.007846643518519	0.014777777777778	0.005626543209877	0.012537037037037
0.007747222222222	0.014246913580247	0.005458888888889	0.012074074074074
0.007498397435897	0.014009259259259	0.005289094650206	0.011740740740741
0.007493888888889	0.013868055555556	0.005192386831276	0.011546296296296
0.007476851851852	0.013736111111111	0.005185185185185	0.011472222222222
0.007422777777778	0.013537037037037	0.005148618957941	0.011171296296296
0.007354166666667	0.013537037037037	0.005077419354839	0.010618055555556
0.007311342592593	0.013347222222222	0.004947037037037	0.010319444444445
0.007305041152263	0.013030864197531	0.004899774774775	0.010305555555556
0.007019166666667	0.012699074074074	0.004883680555556	0.010018518518519
0.006909722222222	0.012685185185185	0.004867199391172	0.009949074074074
0.006800347222222	0.012578703703704	0.0048291890681	0.009907407407407
0.006764635603345	0.012555555555556	0.004795781893004	0.009759259259259
0.006754273504274	0.0125	0.004787301587302	0.009694444444444
0.006628472222222	0.012342592592593	0.004690228174603	0.00958950617284
0.006387152777778	0.012328703703704	0.004641919191919	0.009458333333333
0.006320561941252	0.012268518518519	0.004511959876543	0.009398148148148
0.006258680555556	0.012177083333333	0.004501068376068	0.00912962962963
0.006078703703704	0.011541666666667	0.004457947530864	0.008523148148148
0.006064236111111	0.011537037037037	0.004456240487062	0.008402777777778
0.005993055555556	0.011356481481482	0.004411458333333	0.008385802469136
0.005981867283951	0.011300925925926	0.004386846405229	0.008333333333333
0.005607060185185	0.011060185185185	0.004344348659004	0.008216049382716
0.005510288065844	0.010912037037037	0.004258614627286	0.008106481481481
0.005468621399177	0.010759259259259	0.004122685185185	0.008092592592593
0.0053875	0.010152777777778	0.004024038461538	0.008087962962963
0.005355324074074	0.010152777777778	0.003887777777778	0.00799537037037
0.005335069444444	0.009930555555556	0.003862891737892	0.00774537037037
0.005185	0.009652777777778	0.003856481481481	0.007712962962963
0.005146122685185	0.009541666666667	0.003810185185185	0.007680555555556
0.005125	0.009310185185185	0.0036875	0.007425925925926
0.005018033154122	0.009305555555556	0.003618333333333	0.007277777777778
0.005013310185185	0.00912962962963	0.003576099537037	0.00725
0.00497972541507	0.009012345679012	0.003566550925926	0.007243827160494
0.004885416666667	0.008893518518519	0.003527777777778	0.007095679012346
0.004748263888889	0.008597222222222	0.003492521367521	0.006546296296296
0.004722962962963	0.0085	0.003486728395062	0.006446759259259
0.004623842592593	0.008314814814815	0.003385946327684	0.006319444444444
0.004571047008547	0.008055555555556	0.003352880658436	0.006162037037037
0.004555854241338	0.00775	0.003260683760684	0.00612962962963
0.00445775462963	0.007518518518519	0.003259837962963	0.005939814814815
0.004359953703704	0.007425925925926	0.003208888888889	0.005821759259259
0.004315972222222	0.007217592592593	0.003168888888889	0.005790740740741
0.00412037037037	0.007087962962963	0.003149281934996	0.005784722222222
0.00400462962963	0.007055555555556	0.003140046296296	0.005736111111111
0.003980235042735	0.007009259259259	0.003109375	0.00562962962963
0.003972800925926	0.006976851851852	0.003054398148148	0.005592592592593
0.00384375	0.00675	0.002940393518519	0.005506172839506
0.003816798941799	0.006689814814815	0.002932795698925	0.005425925925926
0.003800347222222	0.006275925925926	0.002742669753086	0.005402777777778
0.003696444444444	0.006115740740741	0.002731481481481	0.00524537037037
0.003690277777778	0.005986111111111	0.002635185185185	0.005138888888889
0.003668402777778	0.005916666666667	0.002630456349206	0.004949074074074
0.003642628205128	0.005912037037037	0.002626262626263	0.004824074074074
0.003628472222222	0.005773148148148	0.002596111111111	0.004796296296296
0.00355150462963	0.005476851851852	0.002564236111111	0.004722222222222
0.003542824074074	0.005438271604938	0.002517857142857	0.004643518518519
0.003493055555556	0.005373456790123	0.002517650462963	0.00458024691358
0.003483888888889	0.005342592592593	0.00250364298725	0.004564814814815
0.003392939814815	0.005319444444444	0.002501736111111	0.004532407407407
0.003388888888889	0.005310185185185	0.002488636363636	0.004527777777778
0.003366898148148	0.005148148148148	0.00244212962963	0.004398148148148
0.003344017094017	0.005125	0.002432142857143	0.004236111111111
0.003231646825397	0.00512037037037	0.002399305555556	0.004189814814815
0.003204861111111	0.00499537037037	0.002391230310771	0.004148148148148
0.003126666666667	0.004865740740741	0.002380787037037	0.004148148148148
0.003073765432099	0.004796296296296	0.002380787037037	0.00412037037037
0.003072777777778	0.00474537037037	0.002356049382716	0.0040625
0.003063218390805	0.004722222222222	0.002350115740741	0.003990740740741
0.003003472222222	0.004548611111111	0.00233285440613	0.003930555555556
0.0029765625	0.004393518518519	0.002305	0.003858796296296
0.002949652777778	0.004361111111111	0.002237268518519	0.003824074074074
0.002922743055556	0.004287037037037	0.002154444444444	0.003805555555556
0.002871141975309	0.004273148148148	0.002123263888889	0.003592592592593
0.002840277777778	0.00425	0.002116803278689	0.003578703703704
0.002832175925926	0.004199074074074	0.002102366255144	0.003560185185185
0.002792824074074	0.004101851851852	0.002037422839506	0.003542824074074
0.002784490740741	0.004087962962963	0.002025793650794	0.003365740740741
0.00276099537037	0.004055555555556	0.00201099537037	0.003125
0.002760416666667	0.003930555555556	0.001991898148148	0.003086419753086
0.002738425925926	0.003847222222222	0.001986111111111	0.002958333333333
0.002700231481481	0.003833333333333	0.001956018518519	0.002935185185185
0.002577457264957	0.003782407407407	0.001952230639731	0.002898148148148
0.002575231481481	0.003617283950617	0.00189525462963	0.002662037037037
0.00255825617284	0.003416666666667	0.001888888888889	0.00262962962963
0.002542087542088	0.003324074074074	0.001888350938967	0.002601851851852
0.002505427841635	0.003222222222222	0.00182	0.002601851851852
0.002481111111111	0.003212962962963	0.001804398148148	0.002583333333333
0.002479166666667	0.003203703703704	0.001775555555556	0.002574074074074
0.002475694444444	0.00312962962963	0.001765166028097	0.002513888888889
0.002458333333333	0.003070987654321	0.001744212962963	0.002407407407407
0.002366898148148	0.002949074074074	0.001738952020202	0.002393518518519
0.0023125	0.002898148148148	0.001674382716049	0.002319444444444
0.002206597222222	0.002861111111111	0.001630787037037	0.002291666666667
0.002188078703704	0.002777777777778	0.001623157596372	0.00225
0.002165509259259	0.002703703703704	0.00161400462963	0.002222222222222
0.002133680555556	0.00255787037037	0.001578703703704	0.00212037037037
0.00211485042735	0.002527777777778	0.001573611111111	0.002055555555556
0.002059027777778	0.002475308641975	0.001568865740741	0.001958333333333
0.001889467592593	0.002347222222222	0.001538194444444	0.001814814814815
0.001886316872428	0.002328703703704	0.001518670309654	0.001439814814815
0.001868551587302	0.002296296296296	0.001512731481481	0.001430555555556
0.001706597222222	0.002287037037037	0.001454861111111	0.001421296296296
0.001686921296296	0.002287037037037	0.001443287037037	0.001407407407407
0.001664351851852	0.002271604938272	0.001428819444444	0.001382716049383
0.001649057539683	0.00200462962963	0.001411337209302	0.001300925925926
0.001642361111111	0.001958333333333	0.001410590277778	0.001268518518519
0.001622106481481	0.001912037037037	0.001399176954733	0.001268518518519
0.00158912037037	0.001861111111111	0.001393518518519	0.001234567901235
0.001569733796296	0.001836419753086	0.001384259259259	0.001217592592593
0.001564814814815	0.001796296296296	0.001371527777778	0.001108024691358
0.001553888888889	0.001736111111111	0.001344696969697	0.00087037037037
0.001543269230769	0.001708333333333	0.001326388888889	0.000836419753086
0.001529513888889	0.001699074074074	0.001263310185185	0.000787037037037
0.001508101851852	0.001685185185185	0.001228009259259	0.000777777777778
0.001485725308642	0.001634259259259	0.001200810185185	0.00075462962963
0.001472800925926	0.001597222222222	0.001197530864198	0.000708333333333
0.001461805555556	0.001523148148148	0.001186921296296	0.000597222222222
0.001441840277778	0.001486111111111	0.001165509259259	0.000583333333333
0.001429398148148	0.001055555555556	0.00112962962963	0.000506944444444
0.001428240740741	0.001050925925926	0.001128472222222	0.000444444444444
0.00136400462963	0.001046296296296	0.001109375	0.000421296296296
0.001232060185185	0.000976851851852	0.001102564102564	0.000316358024691
0.001209104938272	0.000967592592593	0.00108	0.000219907407407
0.001184027777778	0.000944444444444	0.00107349537037	8.7962962962963E-05
0.00116724537037	0.000876543209877	0.001069023569024	0
0.001105324074074	0.000810185185185	0.001050925925926	0
0.0010625	0.00074537037037	0.001033564814815	0
0.001038194444444	0.00070987654321	0.001013888888889	0
0.001030671296296	0.000564814814815	0.000965046296296	0
0.001028356481481	0.000552469135802	0.000921219135802	0
0.001000712250712	0.000552469135802	0.000876902587519	0
0.000995555555556	0.000533950617284	0.000837318330989	0
0.000950810185185	0.000506172839506	0.000810956790123	0
0.000943865740741	0.000473765432099	0.000777199074074	0
0.000914272030651	0.000462962962963	0.00077662037037	0
0.000902777777778	0.000458333333333	0.000765625	0
0.000892939814815	0.000268518518519	0.000742476851852	0
0.00088599537037	0.000138888888889	0.000719907407407	0
0.000864583333333	3.7037037037037E-05	0.00069212962963	0
0.000788773148148	2.08333333333333E-05	0.000667824074074	0
0.000777199074074	0	0.000656828703704	0
0.000752893518519	0	0.000655864197531	0
0.000743634259259	0	0.000650462962963	0
0.000737268518519	0	0.00063599537037	0
0.00069849537037	0	0.000630658436214	0
0.000688078703704	0	0.000611111111111	0
0.000687114197531	0	0.000597800925926	0
0.000650106837607	0	0.000584059549746	0
0.00059375	0	0.000580439814815	0
0.000593171296296	0	0.000563657407407	0
0.000585648148148	0	0.000518518518519	0
0.000566550925926	0	0.000493055555556	0
0.000549189814815	0	0.000491858237548	0
0.000544704861111	0	0.000490162037037	0
0.000526041666667	0	0.00048900462963	0
0.000524884259259	0	0.000465277777778	0
0.000523726851852	0	0.00046450617284	0
0.000491319444444	0	0.000461805555556	0
0.000469521604938	0	0.000454204204204	0
0.000469328703704	0	0.0004375	0
0.000469328703704	0	0.000431206597222	0
0.000453703703704	0	0.000428888888889	0
0.000452546296296	0	0.000418595679012	0
0.000445023148148	0	0.000408564814815	0
0.000441358024691	0	0.000402263374486	0
0.000406828703704	0	0.000390625	0
0.000405864197531	0	0.000390558591378	0
0.000404513888889	0	0.000389322916667	0
0.000403356481481	0	0.000384444444444	0
0.000387931034483	0	0.000368981481481	0
0.00038387345679	0	0.000368908382066	0
0.000365162037037	0	0.000363040123457	0
0.000354885057471	0	0.000359953703704	0
0.000336226851852	0	0.000347777777778	0
0.000334490740741	0	0.000335648148148	0
0.000292534722222	0	0.000332437275986	0
0.000284722222222	0	0.000330439814815	0
0.000284143518519	0	0.000300925925926	0
0.000281828703704	0	0.00025462962963	0
0.000280092592593	0	0.000246334876543	0
0.000276234567901	0	0.000244791666667	0
0.000265625	0	0.000237446581197	0
0.000255015432099	0	0.000235532407407	0
0.00025462962963	0	0.000211451247166	0
0.000223958333333	0	0.000205555555556	0
0.000219907407407	0	0.000188271604938	0
0.000208912037037	0	0.000182098765432	0
0.000205439814815	0	0.000177662037037	0
0.000200231481481	0	0.000145061728395	0
0.000185541310541	0	0.000140046296296	0
0.000184027777778	0	0.000118055555556	0
0.000158564814815	0	0.000104552469136	0
0.000150462962963	0	7.8125E-05	0
0.000143518518519	0	6.33680555555556E-05	0
0.00014274691358	0	5.90277777777778E-05	0
0.000130787037037	0	4.57175925925926E-05	0
0.000111645299145	0	4.48933782267116E-05	0
0.000106018518519	0	1.15740740740741E-05	0
9.02777777777778E-05	0	1.09953703703704E-05	0
7.11805555555555E-05	0	0	0
5.72916666666667E-05	0	0	0
4.97685185185185E-05	0	0	0
1.33101851851852E-05	0	0	0
9.25925925925926E-06	0	0	0
2.89351851851852E-06	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0


==> figures/energyconsumption.dat <==
v		renault_eco renault_noneco	tesla_s85
30		nan			nan				0.1188
40		nan			nan				0.1188
50		0.1095		0.1153			0.1219
60		0.1179		0.1241			0.1294
70		0.1307		0.1376			0.1388
80		0.1440		0.1516			0.1531
90		0.1590		0.1677			0.1700
100		0.1905		0.1905			0.1875
110		0.2167		0.2167			0.2094
120		0.2430		0.2430			0.2313
130		0.2694		0.2694			0.2563

==> figures/strategies.dat <==
PEN_RATE	AA	AA_SD	MA	MA_SD	8A	8A_SD	FA	FA_SD	AF	AF_SD	AE	AE_SD
0	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
10	8.228012648194099	0.1211502012768538	8.34341947850988	0.07431757769684298	9.102419840942408	0.12220950175924264	9.220741047974546	0.1705224772887426	8.61718993322705	0.11365879458687969	10.049437441160931	0.05899471641064902
20	7.90961217238835	0.03644804358700738	8.021608713854771	0.04888161439884907	8.5944654808233	0.05913593705123576	8.80059023471592	0.06419939182727835	8.227939258949945	0.039262653484923055	9.864266216418558	0.019872263827138272
30	7.776385264449852	0.024838511260780776	7.85503528218088	0.03354093018277035	8.376981235694453	0.05460801043085599	8.577536729522178	0.024648216535206765	8.012409495526041	0.041879562396606146	9.79518120195185	0.02686055543150536
40	7.717620461335149	0.022268932688343384	7.7810760807247155	0.020996093855200702	8.248731735709757	0.02707844478696328	8.441711495522899	0.04215433331750782	7.904698809935491	0.026240473813309007	9.747254076484666	0.020913996756131474
50	7.635039207978102	0.02124176636723063	7.7111223174879004	0.01887893821646133	8.143309563970961	0.021636282901637143	8.324891322331196	0.01554745336712431	7.810711056951189	0.021074556400851402	9.724815160180642	0.01466618622678483
60	7.610226199375204	0.016463991866427153	7.66330989568375	0.02390803822173041	8.054789829715013	0.018534593935670977	8.254623302495723	0.022066018694213423	7.748718584197062	0.022776494551043434	9.706269007159914	0.019847055345748148
70	7.564878131325052	0.016582677729694083	7.623866409239818	0.022612436795955083	7.99275650317522	0.01775650241705004	8.219364520571817	0.012300710561186277	7.675562956841163	0.019598060046717252	9.705512602770721	0.011172895813087226
80	7.543761528326713	0.012629594705819452	7.604678384125698	0.011194646319427917	7.939090822218134	0.020962042027182996	8.183468136937826	0.013339953262281858	7.638653158978977	0.013004982343358132	9.69974593014073	0.008238049538146433
90	7.525460294625484	0.010655066486982796	7.583011522529476	0.010153141179030654	7.891725560384493	0.01594083313282876	8.148144500909618	0.018636670097742274	7.598351552586133	0.014638458108143886	9.70858511591571	0.010464655652487522
100	7.512605822845469	0.010240509631436731	7.570311592553489	0.009275700597245234	7.870901892869321	0.020857171531645385	8.140893244608257	0.018123748422977967	7.575238522981771	0.014957832797321343	9.705891808932584	0.011373621261790581


==> figures/strategies_30_70.dat <==
STRATEGY	DRIVE_30	DRIVE_30_SD	WAIT_30	WAIT_30_SD	CHARGE_30	CHARGE_30_SD	DRIVE_70	DRIVE_70_SD	WAIT_70	WAIT_70_SD	CHARGE_70	CHARGE_70_SD
AA	6.196445748475427	0.00807648936966312	0.3674799217581415	0.015689146929300953	1.212459594216241	0.008086806754452489	6.248585317929722	0.011850159185306965	0.12263655600241896	0.0060460225298966845	1.1936562573929455	0.006299780665576349
MA	6.227191400566651	0.012153112942139908	0.3956205681905196	0.02920634320753619	1.2322233134236884	0.012914397525660285	6.274891818229654	0.013144705143805953	0.13310986836048985	0.008182330519126375	1.2158647226496186	0.006594976125145874
8A	6.442360381430783	0.024062528525631312	0.6161692167073741	0.035218765959042435	1.3184516375562612	0.008411712322445057	6.496265111623891	0.012317680144044621	0.20405309529444315	0.0073989770326002	1.2924382962568537	0.005332460275536201
FA	6.458228025448454	0.022893353271759998	0.6025434284970561	0.03483870297743618	1.516765275576685	0.015772670109200814	6.51759480585225	0.009369168887574827	0.19850438159663616	0.007472537545829292	1.5032653331229637	0.009340198808126943
AE	8.9369261650478	0.019007172053362893	0.14239373782012907	0.0070224623879852075	0.7158612990839197	0.004714235364439317	8.947760912600598	0.010267370266516562	0.0364524140852992	0.001693215821993555	0.7212992760848668	0.002689281424394864
AF	6.046849164365894	0.013151169990623135	0.5721833600148483	0.03356430417453656	1.393376971145298	0.00927382289942563	6.112670091827354	0.013167704226396062	0.19965401285583056	0.008478542597547996	1.3632388521579322	0.00608348871353619

